Removal of Small Weight Stopping Sets for Asynchronous Unsourced Multiple Access

In this paper, we analyze the formation of small stopping sets in joint factor graphs describing a frame-asynchronous two-user transmission. Furthermore, we propose an algorithm to completely avoid small stopping sets in the joint factor graph over the entire range of symbol delays. The error floor caused by these stopping sets is completely mitigated. Our key observation is that, while the order of bits in the codeword is irrelevant in a single-user environment, it turns out to be crucial in an asynchronous, unsourced two-user system. Subsequently, our algorithm finds a reordering of variable nodes which avoids the smallest stopping set in the joint graph. We show that further improvements can be achieved when girth optimization of the single-user graphs by progressive edge growth (PEG) is used in combination with our proposed algorithm. Starting with a randomized code construction with optimized degree distribution, our simulation results show that PEG followed by the proposed algorithm can improve the average per user probability of error in a noiseless channel by almost two orders of magnitude for a broad range of frame delays.

==> data/pupe_vs_n_short1_num_codes_2000.csv <==
n,pupe-rcc,std-rcc,pupe-rcc-even,std-rcc-even,pupe-peg,std-peg,pupe-peg-alg2,std-peg-alg2
100,0.0653545,0.00012357516875342514,0.04662725,0.00010541957782764725,0.0352305,9.21809523027263e-05,0.03303525,8.936431370720291e-05
200,0.04015025,9.815575304705463e-05,0.01701275,6.465933099220387e-05,0.014484,5.97373705146117e-05,0.012056,5.456796877289827e-05
400,0.0334155,8.985947968877574e-05,0.00777425,4.3914152152061126e-05,0.00671925,4.084758768714959e-05,0.003934,3.1299056072028754e-05
800,0.03155325,8.740372190936364e-05,0.0041395,3.210282129248923e-05,0.0036455,3.0133910838746106e-05,0.0008735,1.477106121568454e-05
1600,0.03097675,8.662734983744669e-05,0.00350825,2.9563246531535994e-05,0.00341625,2.9174386180078837e-05,0.00036775,9.586641225391457e-06


==> data/pupe_vs_n_short1_num_codes_2000_even_rcc.csv <==
n,pupe-rcc-even,std-rcc-even,pupe-rcc-even-alg2,std-rcc-even-alg2
100,0.047332,0.00010617401020965535,0.043873,0.0001024062496518157
200,0.017586,6.572049262596865e-05,0.01435075,5.9465969206003656e-05
400,0.00754525,4.326753749185843e-05,0.00441225,3.313903306501828e-05
800,0.0041175,3.201775364446263e-05,0.0011975,1.729209352384783e-05
1600,0.00366525,3.0215128422850944e-05,0.00054925,1.1714823136068894e-05


==> data/pupe_vs_tau_n500_r0.667.csv <==
tau,with-ss-0,no-ss-0
1,0.00779,0.00712
2,0.00726,0.00648
3,0.00609,0.00621
4,0.00549,0.00539
5,0.00456,0.00468
6,0.00458,0.00386
7,0.00353,0.00391
8,0.00309,0.00385
9,0.00329,0.00267
10,0.25039,0.00235
11,0.00212,0.00194
12,0.00199,0.00245
13,0.00172,0.00163
14,0.00185,0.00155
15,0.00138,0.00151
16,0.00128,0.00138
17,0.00093,0.0011
18,0.00113,0.001
19,0.00091,0.00071
20,0.00058,0.0007

